Online Black-Box Confidence Estimation of Deep Neural Networks

Autonomous driving (AD) and advanced driver assistance systems (ADAS) increasingly utilize deep neural networks (DNNs) for improved perception or planning. Nevertheless, DNNs are quite brittle when the data distribution during inference deviates from the data distribution during training. This represents a challenge when deploying in partly unknown environments like in the case of ADAS. At the same time, the standard confidence of DNNs remains high even if the classification reliability decreases. This is problematic since following motion control algorithms consider the apparently confident prediction as reliable even though it might be considerably wrong. To reduce this problem real-time capable confidence estimation is required that better aligns with the actual reliability of the DNN classification. Additionally, the need exists for black-box confidence estimation to enable the homogeneous inclusion of externally developed components to an entire system. In this work we explore this use case and introduce the neighborhood confidence (NHC) which estimates the confidence of an arbitrary DNN for classification. The metric can be used for black-box systems since only the top-1 class output is required and does not need access to the gradients, the training dataset or a hold-out validation dataset. Evaluation on different data distributions, including small in-domain distribution shifts, out-of-domain data or adversarial attacks, shows that the NHC performs better or on par with a comparable method for online white-box confidence estimation in low data regimes which is required for real-time capable AD/ADAS.

==> images/1.0_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 1.0,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/abc/iv22/1.0_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "ABC",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/1.0_10/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9053619290563962
Adversarial uncertainty results :
	ResNet18_standard: 0.864342087427859


==> images/1.0_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/1.0_10/results_calculations/adversarial_confidence_.txt <==
8.009248076954553763e-01 8.876735562612844133e-01 8.938968076428701615e-01 8.900689099777576718e-01 8.848549661414567558e-01 8.762828821581463146e-01 8.673526577616846867e-01 8.627526642111844613e-01 8.543108117746752717e-01 8.477201204078141927e-01 8.419247776741205502e-01


==> images/1.0_10/results_calculations/adversarial_uncertainty_.txt <==
1.881448885330653242e-01 3.735366815703354548e-02 1.267911958968394141e-02 4.772126539448298330e-03 2.437241046720368173e-03 2.000031555343438541e-03 2.093054463654563102e-03 2.093054165312868004e-03 2.055844705330627919e-03 2.246542197855015601e-03 2.153518619413584759e-03


==> images/1.0_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/1.0_10/results_calculations/standard_accuracy_.txt <==
9.542294322132097717e-01 9.542294322132097717e-01 9.493704795070988522e-01 9.493704795070988522e-01 9.486458865610628566e-01 9.486458865610628566e-01 9.465517241379309832e-01 9.465517241379309832e-01 9.448028673835124902e-01 9.448028673835124902e-01 9.438020351526364982e-01 9.438020351526364982e-01 9.426063470627954466e-01 9.426063470627954466e-01 9.414570685169123543e-01 9.414570685169123543e-01 9.420199501246883100e-01 9.420199501246883100e-01 9.416812951043495028e-01 9.416812951043495028e-01 9.292093023255814099e-01


==> images/1.0_10/results_calculations/standard_count_.txt <==
3.452000000000000000e+03 3.452000000000000000e+03 3.733000000000000000e+03 3.733000000000000000e+03 3.914000000000000000e+03 3.914000000000000000e+03 4.060000000000000000e+03 4.060000000000000000e+03 4.185000000000000000e+03 4.185000000000000000e+03 4.324000000000000000e+03 4.324000000000000000e+03 4.443000000000000000e+03 4.443000000000000000e+03 4.612000000000000000e+03 4.612000000000000000e+03 4.812000000000000000e+03 4.812000000000000000e+03 5.127000000000000000e+03 5.127000000000000000e+03 2.150000000000000000e+04


==> images/1.0_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 1.0,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/abc/iv22/1.0_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "ABC",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/1.0_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9038372385059997
Adversarial uncertainty results :
	ResNet18_standard: 0.8643639410875312


==> images/1.0_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.469767441860464763e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/1.0_15/results_calculations/adversarial_confidence_.txt <==
8.010410906353662153e-01 8.883402297441349571e-01 8.933820890326832354e-01 8.906162049936693359e-01 8.848766753618106939e-01 8.760797904702120054e-01 8.683185560093369393e-01 8.623867786318756279e-01 8.529635340668434429e-01 8.473821430206298633e-01 8.426162599962810917e-01


==> images/1.0_15/results_calculations/adversarial_uncertainty_.txt <==
1.880286068426113288e-01 3.726839671817459149e-02 1.269152226441081464e-02 4.660498724946481215e-03 2.409333982095716430e-03 1.972124435498958522e-03 2.102356710528690675e-03 2.065147221602147039e-03 2.117860077651463439e-03 2.210883251908631834e-03 2.127161999458278101e-03


==> images/1.0_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/1.0_15/results_calculations/standard_accuracy_.txt <==
9.575045207956600635e-01 9.575045207956600635e-01 9.523012552301255429e-01 9.499999999999999556e-01 9.480888429752065694e-01 9.480888429752065694e-01 9.466299173139564038e-01 9.465555283157636168e-01 9.450839328537170569e-01 9.450839328537170569e-01 9.438465138043986569e-01 9.433875773550309818e-01 9.430308489079036738e-01 9.430308489079036738e-01 9.419652670916685011e-01 9.421505376344085914e-01 9.415448851774530503e-01 9.415448851774530503e-01 9.403706688154713778e-01 9.400076423385556046e-01 9.292093023255814099e-01


==> images/1.0_15/results_calculations/standard_count_.txt <==
3.318000000000000000e+03 3.318000000000000000e+03 3.585000000000000000e+03 3.760000000000000000e+03 3.872000000000000000e+03 3.872000000000000000e+03 3.991000000000000000e+03 4.079000000000000000e+03 4.170000000000000000e+03 4.170000000000000000e+03 4.274000000000000000e+03 4.363000000000000000e+03 4.441000000000000000e+03 4.441000000000000000e+03 4.549000000000000000e+03 4.650000000000000000e+03 4.790000000000000000e+03 4.790000000000000000e+03 4.964000000000000000e+03 5.234000000000000000e+03 2.150000000000000000e+04


==> images/1.0_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 1.0,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/abc/iv22/1.0_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "ABC",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/1.0_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9077278056214284
Adversarial uncertainty results :
	ResNet18_standard: 0.8642528486581988


==> images/1.0_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/1.0_2/results_calculations/adversarial_confidence_.txt <==
8.019992074217907607e-01 8.874642380559166766e-01 8.947200453059618308e-01 8.906502836804057743e-01 8.847200594170149257e-01 8.754409997629565288e-01 8.670921718242556864e-01 8.619061296596083332e-01 8.539526507355446050e-01 8.460921908090280885e-01 8.427433585677035488e-01


==> images/1.0_2/results_calculations/adversarial_uncertainty_.txt <==
1.868611891505781164e-01 3.725599969432039082e-02 1.262795808020717760e-02 4.720963992328692203e-03 2.418636549520749267e-03 2.000031714466093263e-03 2.069798830745142679e-03 2.209333295559634449e-03 2.116309855236231906e-03 2.139565670109129601e-03 2.116309484680229357e-03


==> images/1.0_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/1.0_2/results_calculations/standard_accuracy_.txt <==
9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.455919395465994803e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.434497816593886421e-01 9.292093023255814099e-01


==> images/1.0_2/results_calculations/standard_count_.txt <==
3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 3.970000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 4.580000000000000000e+03 2.150000000000000000e+04


==> images/1.0_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 1.0,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/abc/iv22/1.0_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "ABC",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/1.0_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.905519641230723
Adversarial uncertainty results :
	ResNet18_standard: 0.8643644839731887


==> images/1.0_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/1.0_5/results_calculations/adversarial_confidence_.txt <==
8.020085163255070704e-01 8.876642428996951439e-01 8.937293549415676885e-01 8.912642436803773771e-01 8.843898350471673941e-01 8.760828676001970461e-01 8.684363635307134066e-01 8.612177664291027490e-01 8.537759150128031438e-01 8.469759204775788586e-01 8.424642977603645777e-01


==> images/1.0_5/results_calculations/adversarial_uncertainty_.txt <==
1.872286203449520792e-01 3.717227556279704970e-02 1.254888752185358974e-02 4.753522018639307588e-03 2.390729530007552894e-03 1.972124741011828733e-03 2.074449898547400459e-03 2.102356561592535165e-03 2.139565627770020385e-03 2.223286333471822737e-03 2.148867441923505654e-03


==> images/1.0_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/1.0_5/results_calculations/standard_accuracy_.txt <==
9.526675786593706841e-01 9.526675786593706841e-01 9.526675786593706841e-01 9.526675786593706841e-01 9.456494639740713470e-01 9.456494639740713470e-01 9.456494639740713470e-01 9.456494639740713470e-01 9.438990182328190759e-01 9.438990182328190759e-01 9.438990182328190759e-01 9.438990182328190759e-01 9.426301853486319660e-01 9.426301853486319660e-01 9.426301853486319660e-01 9.426301853486319660e-01 9.413687436159345889e-01 9.413687436159345889e-01 9.413687436159345889e-01 9.413687436159345889e-01 9.292093023255814099e-01


==> images/1.0_5/results_calculations/standard_count_.txt <==
3.655000000000000000e+03 3.655000000000000000e+03 3.655000000000000000e+03 3.655000000000000000e+03 4.011000000000000000e+03 4.011000000000000000e+03 4.011000000000000000e+03 4.011000000000000000e+03 4.278000000000000000e+03 4.278000000000000000e+03 4.278000000000000000e+03 4.278000000000000000e+03 4.532000000000000000e+03 4.532000000000000000e+03 4.532000000000000000e+03 4.532000000000000000e+03 4.895000000000000000e+03 4.895000000000000000e+03 4.895000000000000000e+03 4.895000000000000000e+03 2.150000000000000000e+04


==> images/1.0_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 1.0,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/abc/iv22/1.0_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "ABC",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/1.0_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9056435828611302
Adversarial uncertainty results :
	ResNet18_standard: 0.8644479710453408


==> images/1.0_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/1.0_7/results_calculations/adversarial_confidence_.txt <==
8.015806149355201304e-01 8.880921558557555162e-01 8.937067715788996614e-01 8.908297025991041007e-01 8.843247262378071127e-01 8.757599513031715244e-01 8.675074711289516571e-01 8.627765761974246495e-01 8.541520010038863298e-01 8.487566592194313309e-01 8.414410514387973272e-01


==> images/1.0_7/results_calculations/adversarial_uncertainty_.txt <==
1.877349275958129227e-01 3.720948336896003766e-02 1.268443533774897894e-02 4.604684855408201251e-03 2.498370601013263220e-03 1.966808969999832204e-03 2.053187451423312514e-03 2.006675495718857321e-03 2.053186899219691577e-03 2.199366169283203682e-03 2.112987140507547636e-03


==> images/1.0_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/1.0_7/results_calculations/standard_accuracy_.txt <==
9.532130777903043972e-01 9.532130777903043972e-01 9.532130777903043972e-01 9.477225672877847007e-01 9.477225672877847007e-01 9.477225672877847007e-01 9.468373123307900485e-01 9.468373123307900485e-01 9.468373123307900485e-01 9.438703616721465517e-01 9.438703616721465517e-01 9.438703616721465517e-01 9.429537767756482891e-01 9.429537767756482891e-01 9.429537767756482891e-01 9.413401841147506222e-01 9.413401841147506222e-01 9.413401841147506222e-01 9.415274463007159422e-01 9.415274463007159422e-01 9.292093023255814099e-01


==> images/1.0_7/results_calculations/standard_count_.txt <==
3.548000000000000000e+03 3.548000000000000000e+03 3.548000000000000000e+03 3.864000000000000000e+03 3.864000000000000000e+03 3.864000000000000000e+03 4.063000000000000000e+03 4.063000000000000000e+03 4.063000000000000000e+03 4.258000000000000000e+03 4.258000000000000000e+03 4.258000000000000000e+03 4.435000000000000000e+03 4.435000000000000000e+03 4.435000000000000000e+03 4.671000000000000000e+03 4.671000000000000000e+03 4.671000000000000000e+03 5.028000000000000000e+03 5.028000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.1_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 0.1,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.1_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.1_10/metrics.txt <==
Standard accuracy results :
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.26640365869746974
Adversarial uncertainty results :
	ResNet18_standard: 0.1399559042743598


==> images/rademacher_0.1_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.469767441860464763e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/rademacher_0.1_10/results_calculations/adversarial_confidence_.txt <==
2.713952144356661031e-02 5.750878281482429966e-01 4.476647255891977317e-01 2.521346708591594155e-01 1.392091958023780884e-01 6.313018922473108419e-02 2.460928694314734946e-02 7.609298032383585847e-03 2.348835839781650107e-03 4.418603043223536409e-04 1.395348310470580970e-04


==> images/rademacher_0.1_10/results_calculations/adversarial_uncertainty_.txt <==
9.157209352892499155e-01 2.210372126300896300e-01 6.377209351667595394e-02 3.871627908252006645e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/rademacher_0.1_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.1_10/results_calculations/standard_accuracy_.txt <==
9.497416398557082529e-01 9.497416398557082529e-01 9.465737514518002271e-01 9.465737514518002271e-01 9.448701267408800009e-01 9.448701267408800009e-01 9.429599424322379075e-01 9.429599424322379075e-01 9.412523900573613878e-01 9.412523900573613878e-01 9.400515070583747024e-01 9.400515070583747024e-01 9.386862008276649627e-01 9.386862008276649627e-01 9.374318106351691160e-01 9.374318106351691160e-01 9.361812848897719253e-01 9.361812848897719253e-01 9.344679647352788221e-01 9.344679647352788221e-01 9.292093023255814099e-01


==> images/rademacher_0.1_10/results_calculations/standard_count_.txt <==
2.051400000000000000e+04 2.051400000000000000e+04 2.066400000000000000e+04 2.066400000000000000e+04 2.075100000000000000e+04 2.075100000000000000e+04 2.084500000000000000e+04 2.084500000000000000e+04 2.092000000000000000e+04 2.092000000000000000e+04 2.096800000000000000e+04 2.096800000000000000e+04 2.102300000000000000e+04 2.102300000000000000e+04 2.108100000000000000e+04 2.108100000000000000e+04 2.113800000000000000e+04 2.113800000000000000e+04 2.121100000000000000e+04 2.121100000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.1_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 0.1,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.1_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.1_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.26766549760610897
Adversarial uncertainty results :
	ResNet18_standard: 0.13994970471183543


==> images/rademacher_0.1_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.474418604651162312e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_15/results_calculations/adversarial_confidence_.txt <==
2.727750670355419751e-02 5.748552763517512654e-01 4.476430268426274117e-01 2.524866122256878009e-01 1.394479594230651764e-01 6.277205005080201128e-02 2.473176790947137840e-02 7.510073334671730355e-03 2.279068375742712531e-03 3.317828122959580656e-04 1.116278005200763141e-04


==> images/rademacher_0.1_15/results_calculations/adversarial_uncertainty_.txt <==
9.154356650862582878e-01 2.210201584077387260e-01 6.377364375440029709e-02 3.868527136292568280e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.1_15/results_calculations/standard_accuracy_.txt <==
9.513960197545352493e-01 9.513960197545352493e-01 9.481862768902054039e-01 9.460582918459085056e-01 9.448807516261141792e-01 9.448807516261141792e-01 9.436755094194541060e-01 9.426146986912123937e-01 9.415394919389561412e-01 9.415394919389561412e-01 9.407888453824849728e-01 9.397998093422307297e-01 9.389153187440533177e-01 9.389153187440533177e-01 9.378085833649829617e-01 9.369757854333506941e-01 9.363494392125313315e-01 9.363494392125313315e-01 9.355280559229171011e-01 9.341523110232514693e-01 9.292093023255814099e-01


==> images/rademacher_0.1_15/results_calculations/standard_count_.txt <==
2.045100000000000000e+04 2.045100000000000000e+04 2.059300000000000000e+04 2.068900000000000000e+04 2.075500000000000000e+04 2.075500000000000000e+04 2.080800000000000000e+04 2.085900000000000000e+04 2.090300000000000000e+04 2.090300000000000000e+04 2.094200000000000000e+04 2.098000000000000000e+04 2.102000000000000000e+04 2.102000000000000000e+04 2.106400000000000000e+04 2.110300000000000000e+04 2.113100000000000000e+04 2.113100000000000000e+04 2.117200000000000000e+04 2.124600000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.1_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 0.1,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.1_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.1_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.2703073536183932
Adversarial uncertainty results :
	ResNet18_standard: 0.14006117815169924
Standard accuracy results :
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.2681385874983264
Adversarial uncertainty results :
	ResNet18_standard: 0.1399385571792312


==> images/rademacher_0.1_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.469767441860464763e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_2/results_calculations/adversarial_confidence_.txt <==
2.683718899516172179e-02 5.750226878121841301e-01 4.465344617948975858e-01 2.524648807409197726e-01 1.393254566857980992e-01 6.330227227820905966e-02 2.532556083867716287e-02 7.837203181067177796e-03 2.209300695463668404e-03 3.255811597025671687e-04 1.395347894624222158e-04


==> images/rademacher_0.1_2/results_calculations/adversarial_uncertainty_.txt <==
9.160465174830236812e-01 2.210465157124236468e-01 6.369767514309675194e-02 3.876744190697674342e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.1_2/results_calculations/standard_accuracy_.txt <==
9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.439819048077385810e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.378085833649829617e-01 9.292093023255814099e-01


==> images/rademacher_0.1_2/results_calculations/standard_count_.txt <==
2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.077900000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.106400000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.1_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 0.1,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.1_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.1_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.2642742901429393
Adversarial uncertainty results :
	ResNet18_standard: 0.14002608961408788
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.26869068675518787
Adversarial uncertainty results :
	ResNet18_standard: 0.13988317178293716


==> images/rademacher_0.1_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259534883720930309e-01 6.479069767441859862e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_5/results_calculations/adversarial_confidence_.txt <==
2.705114670964174628e-02 5.745947916119598098e-01 4.469019190932428942e-01 2.525207063403240304e-01 1.392184918287188433e-01 6.296739357848500640e-02 2.491160973837209386e-02 7.711623125298078252e-03 2.409300848495128395e-03 3.255812040595120979e-04 1.023255337116330145e-04


==> images/rademacher_0.1_5/results_calculations/adversarial_uncertainty_.txt <==
9.157302387148834599e-01 2.212930268718981408e-01 6.388837251990796273e-02 3.865116280040075541e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.1_5/results_calculations/standard_accuracy_.txt <==
9.473633191159364086e-01 9.473633191159364086e-01 9.473633191159364086e-01 9.473633191159364086e-01 9.434225061236252152e-01 9.434225061236252152e-01 9.434225061236252152e-01 9.434225061236252152e-01 9.403533906399236253e-01 9.403533906399236253e-01 9.403533906399236253e-01 9.403533906399236253e-01 9.375593542260208801e-01 9.375593542260208801e-01 9.375593542260208801e-01 9.375593542260208801e-01 9.357811170966827685e-01 9.357811170966827685e-01 9.357811170966827685e-01 9.357811170966827685e-01 9.292093023255814099e-01


==> images/rademacher_0.1_5/results_calculations/standard_count_.txt <==
2.063200000000000000e+04 2.063200000000000000e+04 2.063200000000000000e+04 2.063200000000000000e+04 2.082100000000000000e+04 2.082100000000000000e+04 2.082100000000000000e+04 2.082100000000000000e+04 2.094000000000000000e+04 2.094000000000000000e+04 2.094000000000000000e+04 2.094000000000000000e+04 2.106000000000000000e+04 2.106000000000000000e+04 2.106000000000000000e+04 2.106000000000000000e+04 2.116200000000000000e+04 2.116200000000000000e+04 2.116200000000000000e+04 2.116200000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.1_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 0.1,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.1_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.1_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.2676316651542104
Adversarial uncertainty results :
	ResNet18_standard: 0.14003370270114116
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.2679133231660545
Adversarial uncertainty results :
	ResNet18_standard: 0.13991228945235115


==> images/rademacher_0.1_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259069767441860555e-01 6.469767441860464763e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_7/results_calculations/adversarial_confidence_.txt <==
2.701659577669099366e-02 5.754014417737028930e-01 4.465444549183512635e-01 2.525246981049693029e-01 1.394683281543643016e-01 6.283716326258903528e-02 2.482390389054320648e-02 7.614613211432168759e-03 2.305646325266638447e-03 3.720927626587623976e-04 1.262457952942959221e-04


==> images/rademacher_0.1_7/results_calculations/adversarial_uncertainty_.txt <==
9.158206041469130199e-01 2.212225948340899584e-01 6.370099690856392827e-02 3.871096347376357799e-02 3.455149501977965165e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.1_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.1_7/results_calculations/standard_accuracy_.txt <==
9.491319360015562090e-01 9.491319360015562090e-01 9.491319360015562090e-01 9.453659947921689843e-01 9.453659947921689843e-01 9.453659947921689843e-01 9.432287167674441308e-01 9.432287167674441308e-01 9.432287167674441308e-01 9.404517453798767468e-01 9.404517453798767468e-01 9.404517453798767468e-01 9.387308533916849385e-01 9.387308533916849385e-01 9.387308533916849385e-01 9.374644414944054427e-01 9.374644414944054427e-01 9.374644414944054427e-01 9.352114005285012688e-01 9.352114005285012688e-01 9.292093023255814099e-01


==> images/rademacher_0.1_7/results_calculations/standard_count_.txt <==
2.056300000000000000e+04 2.056300000000000000e+04 2.056300000000000000e+04 2.073800000000000000e+04 2.073800000000000000e+04 2.073800000000000000e+04 2.083800000000000000e+04 2.083800000000000000e+04 2.083800000000000000e+04 2.094100000000000000e+04 2.094100000000000000e+04 2.094100000000000000e+04 2.102200000000000000e+04 2.102200000000000000e+04 2.102200000000000000e+04 2.109200000000000000e+04 2.109200000000000000e+04 2.109200000000000000e+04 2.119200000000000000e+04 2.119200000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.2_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 0.2,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.2_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.2_10/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.5394712265827678
Adversarial uncertainty results :
	ResNet18_standard: 0.3954669082016068


==> images/rademacher_0.2_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.465116279069767213e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.2_10/results_calculations/adversarial_confidence_.txt <==
1.455068770868833683e-01 6.583575326121130500e-01 7.106877346704172371e-01 6.321343423821205176e-01 5.410786270429921441e-01 4.509624356558156744e-01 3.667857695485270408e-01 2.914835102225458718e-01 2.326416982634122999e-01 1.803952266365982660e-01 1.401022360962490831e-01


==> images/rademacher_0.2_10/results_calculations/adversarial_uncertainty_.txt <==
8.141256574530933987e-01 2.056325735238035690e-01 5.002791775868934560e-02 2.704651958639570433e-02 2.468372769542558423e-02 2.559535454745713937e-02 2.672558609749735997e-02 2.747442275629456004e-02 2.811628243447862607e-02 2.869302611755282159e-02 2.904186248114998259e-02


==> images/rademacher_0.2_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.2_10/results_calculations/standard_accuracy_.txt <==
9.647546244967030171e-01 9.647546244967030171e-01 9.602720317370360137e-01 9.602720317370360137e-01 9.575608666517757550e-01 9.575608666517757550e-01 9.549942088136340601e-01 9.549942088136340601e-01 9.522433625906340238e-01 9.522433625906340238e-01 9.513209789831973406e-01 9.513209789831973406e-01 9.501874665238350115e-01 9.501874665238350115e-01 9.486784842373421345e-01 9.486784842373421345e-01 9.465652857891977412e-01 9.465652857891977412e-01 9.421155628798022486e-01 9.421155628798022486e-01 9.292093023255814099e-01


==> images/rademacher_0.2_10/results_calculations/standard_count_.txt <==
1.713700000000000000e+04 1.713700000000000000e+04 1.764500000000000000e+04 1.764500000000000000e+04 1.790800000000000000e+04 1.790800000000000000e+04 1.813100000000000000e+04 1.813100000000000000e+04 1.834300000000000000e+04 1.834300000000000000e+04 1.850900000000000000e+04 1.850900000000000000e+04 1.867000000000000000e+04 1.867000000000000000e+04 1.884200000000000000e+04 1.884200000000000000e+04 1.907000000000000000e+04 1.907000000000000000e+04 1.941800000000000000e+04 1.941800000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.2_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 0.2,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.2_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.2_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.5386694475585354
Adversarial uncertainty results :
	ResNet18_standard: 0.39542886120017945


==> images/rademacher_0.2_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.469767441860464763e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/rademacher_0.2_15/results_calculations/adversarial_confidence_.txt <==
1.457735471697740870e-01 6.578846742496934352e-01 7.106381365975668052e-01 6.324180738205132934e-01 5.404491817258124664e-01 4.505608990968659744e-01 3.665888772343480206e-01 2.922695627766986326e-01 2.325486781513968204e-01 1.804246889352798533e-01 1.401611534440240225e-01


==> images/rademacher_0.2_15/results_calculations/adversarial_uncertainty_.txt <==
8.138388353281242882e-01 2.056372249568882427e-01 5.015504918775917642e-02 2.690853500220318634e-02 2.487132425980166303e-02 2.561240855418555479e-02 2.664806653452442622e-02 2.740465504259690516e-02 2.794108842607280485e-02 2.870697929359972492e-02 2.899535082105964695e-02


==> images/rademacher_0.2_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.2_15/results_calculations/standard_accuracy_.txt <==
9.660285950608531458e-01 9.660285950608531458e-01 9.631442556867261251e-01 9.605777400169923652e-01 9.583823447039713228e-01 9.583823447039713228e-01 9.572222222222221966e-01 9.550716648291069921e-01 9.538941150732881402e-01 9.538941150732881402e-01 9.526318648487153151e-01 9.515667979073404448e-01 9.505683036671670472e-01 9.505683036671670472e-01 9.491904559011503650e-01 9.477750145510344115e-01 9.467850388737130141e-01 9.467850388737130141e-01 9.451270304039983694e-01 9.419206145966709798e-01 9.292093023255814099e-01


==> images/rademacher_0.2_15/results_calculations/standard_count_.txt <==
1.692600000000000000e+04 1.692600000000000000e+04 1.736500000000000000e+04 1.765500000000000000e+04 1.785300000000000000e+04 1.785300000000000000e+04 1.800000000000000000e+04 1.814000000000000000e+04 1.828400000000000000e+04 1.828400000000000000e+04 1.840900000000000000e+04 1.854100000000000000e+04 1.865200000000000000e+04 1.865200000000000000e+04 1.877600000000000000e+04 1.889900000000000000e+04 1.903600000000000000e+04 1.903600000000000000e+04 1.920800000000000000e+04 1.952500000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.2_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 0.2,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.2_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.2_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.5416004625075623
Adversarial uncertainty results :
	ResNet18_standard: 0.39534424698579645


==> images/rademacher_0.2_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.465116279069767213e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.2_2/results_calculations/adversarial_confidence_.txt <==
1.453254576782847529e-01 6.580226140354954456e-01 7.120458309484082315e-01 6.311854561983153422e-01 5.386739243352135498e-01 4.529530809535536884e-01 3.655578166994937761e-01 2.917671898270762232e-01 2.320695684205653919e-01 1.811393821488979372e-01 1.400463955984559139e-01


==> images/rademacher_0.2_2/results_calculations/adversarial_uncertainty_.txt <==
8.141628820452578852e-01 2.057674596646973664e-01 4.990698942738787391e-02 2.711628909099099774e-02 2.476745012220585990e-02 2.572093730714700155e-02 2.690698225489079540e-02 2.741860948881406218e-02 2.788372524052748491e-02 2.876744536094399257e-02 2.890697957653843783e-02


==> images/rademacher_0.2_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.2_2/results_calculations/standard_accuracy_.txt <==
9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.563352826510721494e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.477849782216084540e-01 9.292093023255814099e-01


==> images/rademacher_0.2_2/results_calculations/standard_count_.txt <==
1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.795500000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 1.882600000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.2_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 0.2,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.2_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.2_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.5392740385530499
Adversarial uncertainty results :
	ResNet18_standard: 0.395411921206791


==> images/rademacher_0.2_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.465116279069767213e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.2_5/results_calculations/adversarial_confidence_.txt <==
1.451347741110380341e-01 6.571063518635061884e-01 7.101109696987063513e-01 6.321668730669243175e-01 5.401483695146649389e-01 4.512089234729145804e-01 3.672648192172826564e-01 2.927346540384514473e-01 2.321207503163537356e-01 1.815533526442771606e-01 1.399812953305799024e-01


==> images/rademacher_0.2_5/results_calculations/adversarial_uncertainty_.txt <==
8.141396169995153143e-01 2.058139697261268386e-01 4.997210462517109875e-02 2.700466029606996346e-02 2.477210037202604020e-02 2.564651800607951546e-02 2.650233049098804292e-02 2.728372527475321496e-02 2.792558501831289564e-02 2.864186339366779632e-02 2.908837441955557448e-02


==> images/rademacher_0.2_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.2_5/results_calculations/standard_accuracy_.txt <==
9.617257778032429760e-01 9.617257778032429760e-01 9.617257778032429760e-01 9.617257778032429760e-01 9.561140701287172972e-01 9.561140701287172972e-01 9.561140701287172972e-01 9.561140701287172972e-01 9.526110085767017788e-01 9.526110085767017788e-01 9.526110085767017788e-01 9.526110085767017788e-01 9.489393454855559185e-01 9.489393454855559185e-01 9.489393454855559185e-01 9.489393454855559185e-01 9.450761527227206082e-01 9.450761527227206082e-01 9.450761527227206082e-01 9.450761527227206082e-01 9.292093023255814099e-01


==> images/rademacher_0.2_5/results_calculations/standard_count_.txt <==
1.745300000000000000e+04 1.745300000000000000e+04 1.745300000000000000e+04 1.745300000000000000e+04 1.802400000000000000e+04 1.802400000000000000e+04 1.802400000000000000e+04 1.802400000000000000e+04 1.842200000000000000e+04 1.842200000000000000e+04 1.842200000000000000e+04 1.842200000000000000e+04 1.876200000000000000e+04 1.876200000000000000e+04 1.876200000000000000e+04 1.876200000000000000e+04 1.917200000000000000e+04 1.917200000000000000e+04 1.917200000000000000e+04 1.917200000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.2_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 0.2,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.2_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.2_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.5388121210532234
Adversarial uncertainty results :
	ResNet18_standard: 0.39556535811328486


==> images/rademacher_0.2_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259534883720930309e-01 6.469767441860464763e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.2_7/results_calculations/adversarial_confidence_.txt <==
1.452623533869898675e-01 6.573017106610675730e-01 7.097933719546295483e-01 6.333150576103565577e-01 5.409497091077094533e-01 4.514082729372867475e-01 3.661525370658830214e-01 2.921592483409615193e-01 2.325845451798549957e-01 1.816344214289687398e-01 1.406577115724253202e-01


==> images/rademacher_0.2_7/results_calculations/adversarial_uncertainty_.txt <==
8.144851301215415562e-01 2.059734381509260304e-01 5.006645694142213693e-02 2.693688578857270782e-02 2.485050549021640756e-02 2.567442459511628042e-02 2.656478874555822517e-02 2.729568538767543698e-02 2.800664768305676303e-02 2.879734496642888733e-02 2.905648076971351079e-02


==> images/rademacher_0.2_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.2_7/results_calculations/standard_accuracy_.txt <==
9.633765332099051282e-01 9.633765332099051282e-01 9.633765332099051282e-01 9.579053712746253835e-01 9.579053712746253835e-01 9.579053712746253835e-01 9.555616892078387936e-01 9.555616892078387936e-01 9.555616892078387936e-01 9.530723219140837532e-01 9.530723219140837532e-01 9.530723219140837532e-01 9.508425458838681843e-01 9.508425458838681843e-01 9.508425458838681843e-01 9.478191911181601537e-01 9.478191911181601537e-01 9.478191911181601537e-01 9.430940658201606430e-01 9.430940658201606430e-01 9.292093023255814099e-01


==> images/rademacher_0.2_7/results_calculations/standard_count_.txt <==
1.728400000000000000e+04 1.728400000000000000e+04 1.728400000000000000e+04 1.781700000000000000e+04 1.781700000000000000e+04 1.781700000000000000e+04 1.811500000000000000e+04 1.811500000000000000e+04 1.811500000000000000e+04 1.839000000000000000e+04 1.839000000000000000e+04 1.839000000000000000e+04 1.863400000000000000e+04 1.863400000000000000e+04 1.863400000000000000e+04 1.891500000000000000e+04 1.891500000000000000e+04 1.891500000000000000e+04 1.929500000000000000e+04 1.929500000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.3_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 0.3,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.3_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.3_10/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.7800072160570027
Adversarial uncertainty results :
	ResNet18_standard: 0.7065575128619817


==> images/rademacher_0.3_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.3_10/results_calculations/adversarial_confidence_.txt <==
4.092415189410364973e-01 7.169946791515794393e-01 8.291387643592301737e-01 8.222690147133761007e-01 7.967992796786995680e-01 7.707946619876595573e-01 7.412039969910022563e-01 7.137714739289394705e-01 6.862412710078926725e-01 6.574831621924112079e-01 6.281948185299718324e-01


==> images/rademacher_0.3_10/results_calculations/adversarial_uncertainty_.txt <==
5.682933152926684661e-01 1.816791058070996445e-01 3.600002588770866152e-02 1.148839654559257080e-02 8.469790810327912020e-03 8.423278208672727724e-03 9.172114271904214730e-03 9.618625134793282877e-03 1.020932225264452840e-02 1.062327521534041017e-02 1.121862326112650458e-02


==> images/rademacher_0.3_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.3_10/results_calculations/standard_accuracy_.txt <==
9.720715835140998351e-01 9.720715835140998351e-01 9.680020588487604494e-01 9.680020588487604494e-01 9.661341321351306632e-01 9.661341321351306632e-01 9.640427599611273157e-01 9.640427599611273157e-01 9.623583485220699174e-01 9.623583485220699174e-01 9.609138239179423335e-01 9.609138239179423335e-01 9.593854578643139508e-01 9.593854578643139508e-01 9.577999404584698340e-01 9.577999404584698340e-01 9.560965007607041821e-01 9.560965007607041821e-01 9.536248079340690076e-01 9.536248079340690076e-01 9.292093023255814099e-01


==> images/rademacher_0.3_10/results_calculations/standard_count_.txt <==
1.106400000000000000e+04 1.106400000000000000e+04 1.165700000000000000e+04 1.165700000000000000e+04 1.201800000000000000e+04 1.201800000000000000e+04 1.234800000000000000e+04 1.234800000000000000e+04 1.261900000000000000e+04 1.261900000000000000e+04 1.286900000000000000e+04 1.286900000000000000e+04 1.314800000000000000e+04 1.314800000000000000e+04 1.343600000000000000e+04 1.343600000000000000e+04 1.380300000000000000e+04 1.380300000000000000e+04 1.431800000000000000e+04 1.431800000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.3_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 0.3,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.3_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.3_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.7798626468008625
Adversarial uncertainty results :
	ResNet18_standard: 0.706617567986565


==> images/rademacher_0.3_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259069767441860555e-01 6.469767441860464763e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.3_15/results_calculations/adversarial_confidence_.txt <==
4.075686597740927342e-01 7.170939144422842082e-01 8.298007880366126132e-01 8.223899555649868409e-01 7.970287489336590481e-01 7.700210338636885865e-01 7.418815306064694415e-01 7.142350536390792426e-01 6.864645392395729573e-01 6.574506202742110839e-01 6.288584034775578369e-01


==> images/rademacher_0.3_15/results_calculations/adversarial_uncertainty_.txt <==
5.697522229481517542e-01 1.817488734476916667e-01 3.579537495611453263e-02 1.160002394401625676e-02 8.465139192882007238e-03 8.449634483654499401e-03 9.072889397351461410e-03 9.634128940712074693e-03 1.017056213448042611e-02 1.084032923704096422e-02 1.113800256516746245e-02


==> images/rademacher_0.3_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.3_15/results_calculations/standard_accuracy_.txt <==
9.722940524565940601e-01 9.722940524565940601e-01 9.703371182114250981e-01 9.688060849500043092e-01 9.670035920140339636e-01 9.670035920140339636e-01 9.657152230971128848e-01 9.648046496609622436e-01 9.638563808613963557e-01 9.638563808613963557e-01 9.618099121706399357e-01 9.609072611859420521e-01 9.593924127929165380e-01 9.593924127929165380e-01 9.585184069863735834e-01 9.569948186528497436e-01 9.567465229738585375e-01 9.567465229738585375e-01 9.547813722004976356e-01 9.515451854910867979e-01 9.292093023255814099e-01


==> images/rademacher_0.3_15/results_calculations/standard_count_.txt <==
1.082800000000000000e+04 1.082800000000000000e+04 1.136100000000000000e+04 1.170100000000000000e+04 1.197100000000000000e+04 1.197100000000000000e+04 1.219200000000000000e+04 1.238800000000000000e+04 1.256100000000000000e+04 1.256100000000000000e+04 1.275200000000000000e+04 1.291800000000000000e+04 1.310100000000000000e+04 1.310100000000000000e+04 1.328300000000000000e+04 1.351000000000000000e+04 1.373300000000000000e+04 1.373300000000000000e+04 1.406500000000000000e+04 1.452900000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.3_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 0.3,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.3_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.3_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.7825307909763574
Adversarial uncertainty results :
	ResNet18_standard: 0.7067287148942907


==> images/rademacher_0.3_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259534883720930309e-01 6.465116279069767213e-02 3.888372093023256121e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.3_2/results_calculations/adversarial_confidence_.txt <==
4.076275304611339245e-01 7.169527881866277763e-01 8.308363997880802154e-01 8.207666492905727473e-01 7.963480743807415108e-01 7.709527543090111124e-01 7.423946447594220732e-01 7.137435153695039780e-01 6.877435387012570400e-01 6.575110158254934278e-01 6.291389527653539204e-01


==> images/rademacher_0.3_2/results_calculations/adversarial_uncertainty_.txt <==
5.697677663125196856e-01 1.815349235004637685e-01 3.562793480330242457e-02 1.148839850700931510e-02 8.744210892016341524e-03 8.279094084123323621e-03 9.279092755871456641e-03 9.651185301700416011e-03 1.013955662653436007e-02 1.083723020268687574e-02 1.127909012534993559e-02


==> images/rademacher_0.3_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.3_2/results_calculations/standard_accuracy_.txt <==
9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.655286434653219674e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.587303969385457814e-01 9.292093023255814099e-01


==> images/rademacher_0.3_2/results_calculations/standard_count_.txt <==
1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.209700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 1.332700000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.3_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 0.3,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.3_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.3_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.7791791080676419
Adversarial uncertainty results :
	ResNet18_standard: 0.7063951216996599


==> images/rademacher_0.3_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259069767441860555e-01 6.460465116279069664e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.3_5/results_calculations/adversarial_confidence_.txt <==
4.069112711867620691e-01 7.171435002947962323e-01 8.291433942484300879e-01 8.219062003645786207e-01 7.963899548109187876e-01 7.705016132620877700e-01 7.415155988515809149e-01 7.135156323410744017e-01 6.863435704541760440e-01 6.578970886718394917e-01 6.290785142100134841e-01


==> images/rademacher_0.3_5/results_calculations/adversarial_uncertainty_.txt <==
5.703165826730418608e-01 1.819070139007326614e-01 3.569304984277094778e-02 1.151630415576120059e-02 8.520954081640517985e-03 8.586069458039372049e-03 9.153510544310843045e-03 9.748858108735438191e-03 1.022327630804696109e-02 1.088374069347509444e-02 1.112560067744651666e-02


==> images/rademacher_0.3_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.3_5/results_calculations/standard_accuracy_.txt <==
9.704214291946601234e-01 9.704214291946601234e-01 9.704214291946601234e-01 9.704214291946601234e-01 9.655709484383966368e-01 9.655709484383966368e-01 9.655709484383966368e-01 9.655709484383966368e-01 9.621039389889142202e-01 9.621039389889142202e-01 9.621039389889142202e-01 9.621039389889142202e-01 9.583710407239819373e-01 9.583710407239819373e-01 9.583710407239819373e-01 9.583710407239819373e-01 9.547015886646629257e-01 9.547015886646629257e-01 9.547015886646629257e-01 9.547015886646629257e-01 9.292093023255814099e-01


==> images/rademacher_0.3_5/results_calculations/standard_count_.txt <==
1.146100000000000000e+04 1.146100000000000000e+04 1.146100000000000000e+04 1.146100000000000000e+04 1.219900000000000000e+04 1.219900000000000000e+04 1.219900000000000000e+04 1.219900000000000000e+04 1.271900000000000000e+04 1.271900000000000000e+04 1.271900000000000000e+04 1.271900000000000000e+04 1.326000000000000000e+04 1.326000000000000000e+04 1.326000000000000000e+04 1.326000000000000000e+04 1.397400000000000000e+04 1.397400000000000000e+04 1.397400000000000000e+04 1.397400000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.3_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 0.3,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.3_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.3_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.7787848060439437
Adversarial uncertainty results :
	ResNet18_standard: 0.7063297757505111


==> images/rademacher_0.3_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.259069767441860555e-01 6.479069767441859862e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.3_7/results_calculations/adversarial_confidence_.txt <==
4.078800486714340701e-01 7.169162659534188409e-01 8.293148347721543967e-01 8.218796350789624450e-01 7.963846506517986423e-01 7.702783709015956770e-01 7.410956799041392706e-01 7.143183032191077197e-01 6.860193290932233845e-01 6.574745091504828887e-01 6.280659058593039967e-01


==> images/rademacher_0.3_7/results_calculations/adversarial_uncertainty_.txt <==
5.694820255031960432e-01 1.821262823146905518e-01 3.587378057529627684e-02 1.159470930131140977e-02 8.425272924596445556e-03 8.591385144076639502e-03 9.083078290092253676e-03 9.634572664225696248e-03 1.024586775310827765e-02 1.070433875084639795e-02 1.125583274360298161e-02


==> images/rademacher_0.3_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.3_7/results_calculations/standard_accuracy_.txt <==
9.716350013379716488e-01 9.716350013379716488e-01 9.716350013379716488e-01 9.675844068367432937e-01 9.675844068367432937e-01 9.675844068367432937e-01 9.651012145748988358e-01 9.651012145748988358e-01 9.651012145748988358e-01 9.620908876854250558e-01 9.620908876854250558e-01 9.620908876854250558e-01 9.601986249045072475e-01 9.601986249045072475e-01 9.601986249045072475e-01 9.573130132425834438e-01 9.573130132425834438e-01 9.573130132425834438e-01 9.532664027149321262e-01 9.532664027149321262e-01 9.292093023255814099e-01


==> images/rademacher_0.3_7/results_calculations/standard_count_.txt <==
1.121100000000000000e+04 1.121100000000000000e+04 1.121100000000000000e+04 1.187700000000000000e+04 1.187700000000000000e+04 1.187700000000000000e+04 1.235000000000000000e+04 1.235000000000000000e+04 1.235000000000000000e+04 1.274100000000000000e+04 1.274100000000000000e+04 1.274100000000000000e+04 1.309000000000000000e+04 1.309000000000000000e+04 1.309000000000000000e+04 1.351700000000000000e+04 1.351700000000000000e+04 1.351700000000000000e+04 1.414400000000000000e+04 1.414400000000000000e+04 2.150000000000000000e+04


==> images/rademacher_0.4_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 0.4,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.4_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.4_10/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9121442213419484
Adversarial uncertainty results :
	ResNet18_standard: 0.8475328179040873


==> images/rademacher_0.4_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.479069767441859862e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.4_10/results_calculations/adversarial_confidence_.txt <==
6.518598770873491599e-01 7.984178519803424301e-01 8.804084611937057492e-01 8.936642652112384289e-01 8.898363637258840386e-01 8.845247449209523438e-01 8.776084736225217009e-01 8.711061580569244844e-01 8.649015155614808714e-01 8.588410571564075724e-01 8.516922284281530642e-01


==> images/rademacher_0.4_10/results_calculations/adversarial_uncertainty_.txt <==
3.361400568597874283e-01 1.277349643315126571e-01 2.903724253440339784e-02 6.646542581277519249e-03 3.023286177763560845e-03 2.469797540562292983e-03 2.520959851415328131e-03 2.576773486528583131e-03 2.600029034837848113e-03 2.720959020321806528e-03 2.818633001029659940e-03


==> images/rademacher_0.4_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.4_10/results_calculations/standard_accuracy_.txt <==
9.746488523466940723e-01 9.746488523466940723e-01 9.723645396677534913e-01 9.723645396677534913e-01 9.710762002642783219e-01 9.710762002642783219e-01 9.695646047625757769e-01 9.695646047625757769e-01 9.676893836546294203e-01 9.676893836546294203e-01 9.649973780807551416e-01 9.649973780807551416e-01 9.642177388656262282e-01 9.642177388656262282e-01 9.619187110948370645e-01 9.619187110948370645e-01 9.588833080247635143e-01 9.588833080247635143e-01 9.546751536435469365e-01 9.546751536435469365e-01 9.292093023255814099e-01


==> images/rademacher_0.4_10/results_calculations/standard_count_.txt <==
5.838000000000000000e+03 5.838000000000000000e+03 6.441000000000000000e+03 6.441000000000000000e+03 6.811000000000000000e+03 6.811000000000000000e+03 7.097000000000000000e+03 7.097000000000000000e+03 7.366000000000000000e+03 7.366000000000000000e+03 7.628000000000000000e+03 7.628000000000000000e+03 7.881000000000000000e+03 7.881000000000000000e+03 8.193000000000000000e+03 8.193000000000000000e+03 8.561000000000000000e+03 8.561000000000000000e+03 9.112000000000000000e+03 9.112000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.4_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 0.4,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.4_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.4_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9116973284902257
Adversarial uncertainty results :
	ResNet18_standard: 0.847594138424694


==> images/rademacher_0.4_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.469767441860464763e-02 3.893023255813953670e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.4_15/results_calculations/adversarial_confidence_.txt <==
6.520304278994715208e-01 7.982473195985305692e-01 8.807154459398846003e-01 8.931247415764387299e-01 8.898813360347304080e-01 8.842379320721293068e-01 8.773573198540266516e-01 8.712829115224438592e-01 8.652488118105156056e-01 8.589604488860729248e-01 8.524488274773885932e-01


==> images/rademacher_0.4_15/results_calculations/adversarial_uncertainty_.txt <==
3.357865625136294274e-01 1.277551195863901590e-01 2.880933551552626939e-02 6.924061571808965213e-03 2.961270314394823765e-03 2.372122726814924164e-03 2.551967146784977006e-03 2.576773382597715312e-03 2.679098770942076654e-03 2.765919974525437707e-03 2.858942634457836696e-03


==> images/rademacher_0.4_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.4_15/results_calculations/standard_accuracy_.txt <==
9.753808005667728986e-01 9.753808005667728986e-01 9.737396660722970054e-01 9.714902142086607739e-01 9.713266973703759133e-01 9.713266973703759133e-01 9.706859205776173782e-01 9.690446039116363819e-01 9.678880197612186320e-01 9.678880197612186320e-01 9.665372774728951955e-01 9.655217448086718113e-01 9.637589013224822088e-01 9.637589013224822088e-01 9.629583592293350369e-01 9.614918866553644472e-01 9.598066949552097604e-01 9.598066949552097604e-01 9.571152314867478195e-01 9.538296732726299076e-01 9.292093023255814099e-01


==> images/rademacher_0.4_15/results_calculations/standard_count_.txt <==
5.646000000000000000e+03 5.646000000000000000e+03 6.169000000000000000e+03 6.489000000000000000e+03 6.731000000000000000e+03 6.731000000000000000e+03 6.925000000000000000e+03 7.107000000000000000e+03 7.287000000000000000e+03 7.287000000000000000e+03 7.471000000000000000e+03 7.657000000000000000e+03 7.864000000000000000e+03 7.864000000000000000e+03 8.045000000000000000e+03 8.258000000000000000e+03 8.484000000000000000e+03 8.484000000000000000e+03 8.791000000000000000e+03 9.335000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.4_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 0.4,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.4_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.4_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9085164403642766
Adversarial uncertainty results :
	ResNet18_standard: 0.8474346921527107


==> images/rademacher_0.4_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.460465116279069664e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.4_2/results_calculations/adversarial_confidence_.txt <==
6.513482154108757305e-01 7.979527078672896678e-01 8.811386683264443853e-01 8.925572649490001176e-01 8.905572685862696014e-01 8.843014614193938083e-01 8.776270492021427394e-01 8.718363611531811941e-01 8.645805531435234448e-01 8.587433532892271293e-01 8.511387103324712378e-01


==> images/rademacher_0.4_2/results_calculations/adversarial_uncertainty_.txt <==
3.363726497762977163e-01 1.278605553770554848e-01 2.874422117193541418e-02 6.651194648460527492e-03 3.116309887984486989e-03 2.255845210607604085e-03 2.395379589178689775e-03 2.465146661416637696e-03 2.604681078196446897e-03 2.651192841314891583e-03 2.813982684556559904e-03


==> images/rademacher_0.4_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.4_2/results_calculations/standard_accuracy_.txt <==
9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.682976259409380448e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.594895936570861927e-01 9.292093023255814099e-01


==> images/rademacher_0.4_2/results_calculations/standard_count_.txt <==
6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 6.908000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 8.072000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.4_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 0.4,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.4_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.4_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.911749889515928
Adversarial uncertainty results :
	ResNet18_standard: 0.8475881915588963


==> images/rademacher_0.4_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.469767441860464763e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.4_5/results_calculations/adversarial_confidence_.txt <==
6.519528809508612355e-01 7.983155112155647659e-01 8.810875146555345871e-01 8.930223894784616867e-01 8.904828583916952756e-01 8.839991465280222505e-01 8.775712474113287476e-01 8.713200949735420142e-01 8.647991687863372245e-01 8.587712717278058738e-01 8.521480230287064028e-01


==> images/rademacher_0.4_5/results_calculations/adversarial_uncertainty_.txt <==
3.358051887113119860e-01 1.279535734900044408e-01 2.893956866592931748e-02 6.800031221877504001e-03 2.995379439807292418e-03 2.390728031516367157e-03 2.502355654787570029e-03 2.511657556749606526e-03 2.660494543170570381e-03 2.855842999113646780e-03 2.846540295227817288e-03


==> images/rademacher_0.4_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.4_5/results_calculations/standard_accuracy_.txt <==
9.743139757498404663e-01 9.743139757498404663e-01 9.743139757498404663e-01 9.743139757498404663e-01 9.706094222734475974e-01 9.706094222734475974e-01 9.706094222734475974e-01 9.706094222734475974e-01 9.665820077529742038e-01 9.665820077529742038e-01 9.665820077529742038e-01 9.665820077529742038e-01 9.626856358417571480e-01 9.626856358417571480e-01 9.626856358417571480e-01 9.626856358417571480e-01 9.578285714285714736e-01 9.578285714285714736e-01 9.578285714285714736e-01 9.578285714285714736e-01 9.292093023255814099e-01


==> images/rademacher_0.4_5/results_calculations/standard_count_.txt <==
6.268000000000000000e+03 6.268000000000000000e+03 6.268000000000000000e+03 6.268000000000000000e+03 6.941000000000000000e+03 6.941000000000000000e+03 6.941000000000000000e+03 6.941000000000000000e+03 7.481000000000000000e+03 7.481000000000000000e+03 7.481000000000000000e+03 7.481000000000000000e+03 8.013000000000000000e+03 8.013000000000000000e+03 8.013000000000000000e+03 8.013000000000000000e+03 8.750000000000000000e+03 8.750000000000000000e+03 8.750000000000000000e+03 8.750000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.4_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 0.4,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.4_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.4_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9108823849481739
Adversarial uncertainty results :
	ResNet18_standard: 0.8475570319775044


==> images/rademacher_0.4_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.474418604651162312e-02 3.879069767441860328e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.4_7/results_calculations/adversarial_confidence_.txt <==
6.514944191561188314e-01 7.981786433375158696e-01 8.810224064228147078e-01 8.930157530141431543e-01 8.906037971585295532e-01 8.843712471363156524e-01 8.771685990178307302e-01 8.708762505553488964e-01 8.646968564987183026e-01 8.593413807181424779e-01 8.523579987370690780e-01


==> images/rademacher_0.4_7/results_calculations/adversarial_uncertainty_.txt <==
3.364590016427114749e-01 1.278804818035813862e-01 2.885717672904394848e-02 6.810662129490135941e-03 2.996708179891843446e-03 2.445212873658906497e-03 2.485079518031017235e-03 2.538235602041061332e-03 2.637902949606388010e-03 2.770793027686956154e-03 2.837237819864539805e-03


==> images/rademacher_0.4_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.4_7/results_calculations/standard_accuracy_.txt <==
9.738756613756613945e-01 9.738756613756613945e-01 9.738756613756613945e-01 9.710404537990744434e-01 9.710404537990744434e-01 9.710404537990744434e-01 9.670175438596491091e-01 9.670175438596491091e-01 9.670175438596491091e-01 9.658165309120042563e-01 9.658165309120042563e-01 9.658165309120042563e-01 9.638938504720592215e-01 9.638938504720592215e-01 9.638938504720592215e-01 9.616266441414262900e-01 9.616266441414262900e-01 9.616266441414262900e-01 9.567060923900915226e-01 9.567060923900915226e-01 9.292093023255814099e-01


==> images/rademacher_0.4_7/results_calculations/standard_count_.txt <==
6.048000000000000000e+03 6.048000000000000000e+03 6.048000000000000000e+03 6.699000000000000000e+03 6.699000000000000000e+03 6.699000000000000000e+03 7.125000000000000000e+03 7.125000000000000000e+03 7.125000000000000000e+03 7.489000000000000000e+03 7.489000000000000000e+03 7.489000000000000000e+03 7.838000000000000000e+03 7.838000000000000000e+03 7.838000000000000000e+03 8.287000000000000000e+03 8.287000000000000000e+03 8.287000000000000000e+03 8.962000000000000000e+03 8.962000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.5_10/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 10,
    "noise_strength": 0.5,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.5_10",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.5_10/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9513397423626873
Adversarial uncertainty results :
	ResNet18_standard: 0.9186731018203512


==> images/rademacher_0.5_10/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.257674418604651290e-01 6.465116279069767213e-02 3.888372093023256121e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.5_10/results_calculations/adversarial_confidence_.txt <==
8.470968717974285411e-01 8.862084518255189947e-01 9.200223597593085723e-01 9.294502548395201513e-01 9.316874626070954513e-01 9.323293228149414080e-01 9.313246717674787956e-01 9.317200203829033578e-01 9.317107153604197167e-01 9.317479238288347565e-01 9.321060650404109360e-01


==> images/rademacher_0.5_10/results_calculations/adversarial_uncertainty_.txt <==
1.462239859569068323e-01 6.174433052967127217e-02 1.800934493823325502e-02 5.083753765763440388e-03 1.962822797781025620e-03 1.367473899297528715e-03 1.325613054955637922e-03 1.307008282618378481e-03 1.362821960294452418e-03 1.413984648410532372e-03 1.427937814181447305e-03


==> images/rademacher_0.5_10/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 9.999996423721313477e-02 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 6.999999880790710449e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 8.999999761581420898e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.5_10/results_calculations/standard_accuracy_.txt <==
9.695121951219511924e-01 9.695121951219511924e-01 9.660543130990415506e-01 9.660543130990415506e-01 9.646630236794171420e-01 9.646630236794171420e-01 9.603524229074890117e-01 9.603524229074890117e-01 9.576433121019107819e-01 9.576433121019107819e-01 9.550494456098291840e-01 9.550494456098291840e-01 9.544167610419026504e-01 9.544167610419026504e-01 9.516256938937350807e-01 9.516256938937350807e-01 9.500860585197934416e-01 9.500860585197934416e-01 9.469730446310207217e-01 9.469730446310207217e-01 9.292093023255814099e-01


==> images/rademacher_0.5_10/results_calculations/standard_count_.txt <==
2.132000000000000000e+03 2.132000000000000000e+03 2.504000000000000000e+03 2.504000000000000000e+03 2.745000000000000000e+03 2.745000000000000000e+03 2.951000000000000000e+03 2.951000000000000000e+03 3.140000000000000000e+03 3.140000000000000000e+03 3.337000000000000000e+03 3.337000000000000000e+03 3.532000000000000000e+03 3.532000000000000000e+03 3.783000000000000000e+03 3.783000000000000000e+03 4.067000000000000000e+03 4.067000000000000000e+03 4.526000000000000000e+03 4.526000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.5_15/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 15,
    "noise_strength": 0.5,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.5_15",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.5_15/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9511820142295458
Adversarial uncertainty results :
	ResNet18_standard: 0.9188862151010846


==> images/rademacher_0.5_15/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.260000000000000064e-01 6.479069767441859862e-02 3.888372093023256121e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.260465116279069597e-02


==> images/rademacher_0.5_15/results_calculations/adversarial_confidence_.txt <==
8.476922260550565635e-01 8.870720239240069693e-01 9.198130635549855993e-01 9.297417343494503994e-01 9.319401811555374504e-01 9.316145985625511328e-01 9.316394046073736002e-01 9.317448321054148108e-01 9.317014189431833682e-01 9.325138201159099971e-01 9.322750627384629452e-01


==> images/rademacher_0.5_15/results_calculations/adversarial_uncertainty_.txt <==
1.456224317367743326e-01 6.143270173719175137e-02 1.811167074572442651e-02 5.138017346952036477e-03 1.944218131604778885e-03 1.314760603052004704e-03 1.314760421088484931e-03 1.302357092381821240e-03 1.364372310643856539e-03 1.355070010145699054e-03 1.367472633780443926e-03


==> images/rademacher_0.5_15/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 6.666660308837890625e-02 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.333332657814025879e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 1.999999284744262695e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 2.666666507720947266e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.333333134651184082e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 4.666666388511657715e-01 5.333333015441894531e-01 5.333333015441894531e-01 5.999999642372131348e-01 5.999999642372131348e-01 5.999999642372131348e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 6.666666269302368164e-01 7.333333492279052734e-01 7.333333492279052734e-01 7.999999523162841797e-01 7.999999523162841797e-01 7.999999523162841797e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 8.666666746139526367e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.333333373069763184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.5_15/results_calculations/standard_accuracy_.txt <==
9.713013359722909579e-01 9.713013359722909579e-01 9.679760888129803620e-01 9.655307481394438396e-01 9.645494830132939068e-01 9.645494830132939068e-01 9.629111266620014042e-01 9.612169842861919555e-01 9.580262736302467275e-01 9.580262736302467275e-01 9.572490706319702891e-01 9.563279857397504191e-01 9.545196134167140967e-01 9.545196134167140967e-01 9.540261153427638252e-01 9.527785024784763968e-01 9.511771995043371009e-01 9.511771995043371009e-01 9.497193638914873670e-01 9.443739424703891938e-01 9.292093023255814099e-01


==> images/rademacher_0.5_15/results_calculations/standard_count_.txt <==
2.021000000000000000e+03 2.021000000000000000e+03 2.342000000000000000e+03 2.553000000000000000e+03 2.708000000000000000e+03 2.708000000000000000e+03 2.858000000000000000e+03 2.991000000000000000e+03 3.121000000000000000e+03 3.121000000000000000e+03 3.228000000000000000e+03 3.366000000000000000e+03 3.518000000000000000e+03 3.518000000000000000e+03 3.676000000000000000e+03 3.833000000000000000e+03 4.035000000000000000e+03 4.035000000000000000e+03 4.276000000000000000e+03 4.728000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.5_2/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 2,
    "noise_strength": 0.5,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.5_2",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.5_2/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9507088206402887
Adversarial uncertainty results :
	ResNet18_standard: 0.9188320715644145


==> images/rademacher_0.5_2/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.474418604651162312e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.5_2/results_calculations/adversarial_confidence_.txt <==
8.467898683104404522e-01 8.861851765832235994e-01 9.207665305026742075e-01 9.295572184629218304e-01 9.319990769319755897e-01 9.319060522123824297e-01 9.319060525228810565e-01 9.329293074940526731e-01 9.314176806959995059e-01 9.319293062964151275e-01 9.317665171955906711e-01


==> images/rademacher_0.5_2/results_calculations/adversarial_uncertainty_.txt <==
1.465123868450856903e-01 6.193038675528526188e-02 1.813957983119745751e-02 4.907010268036533784e-03 1.953520766076677177e-03 1.325613660886807094e-03 1.302357605440605283e-03 1.302357420629357164e-03 1.232589790567703396e-03 1.325612905611505158e-03 1.441891468060391059e-03


==> images/rademacher_0.5_2/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.5_2/results_calculations/standard_accuracy_.txt <==
9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.614576033637001196e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.524189261031366094e-01 9.292093023255814099e-01


==> images/rademacher_0.5_2/results_calculations/standard_count_.txt <==
2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 2.854000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 3.762000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.5_5/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 5,
    "noise_strength": 0.5,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.5_5",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.5_5/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9509454188568734
Adversarial uncertainty results :
	ResNet18_standard: 0.9189064953664896


==> images/rademacher_0.5_5/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258604651162790800e-01 6.465116279069767213e-02 3.888372093023256121e-02 3.455813953488372225e-02 3.381395348837209353e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.5_5/results_calculations/adversarial_confidence_.txt <==
8.471340660272642653e-01 8.865758800063022749e-01 9.205479304291480647e-01 9.294874560333962199e-01 9.322223386099172115e-01 9.324548943985340177e-01 9.327804743301036927e-01 9.320828005324962584e-01 9.317572192702182621e-01 9.315525656855383474e-01 9.313758237084677205e-01


==> images/rademacher_0.5_5/results_calculations/adversarial_uncertainty_.txt <==
1.460751613908670421e-01 6.183270594295141309e-02 1.778609028871274908e-02 5.125614445664363611e-03 1.934915917034184208e-03 1.330264652210189557e-03 1.293055114541852334e-03 1.265147998464573277e-03 1.311659254429435161e-03 1.404682474896432271e-03 1.479100646186526716e-03


==> images/rademacher_0.5_5/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 1.999999880790710449e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 3.999999761581420898e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 8.000000119209289551e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.5_5/results_calculations/standard_accuracy_.txt <==
9.656883009508061555e-01 9.656883009508061555e-01 9.656883009508061555e-01 9.656883009508061555e-01 9.625260235947258325e-01 9.625260235947258325e-01 9.625260235947258325e-01 9.625260235947258325e-01 9.572439249461703881e-01 9.572439249461703881e-01 9.572439249461703881e-01 9.572439249461703881e-01 9.558420186505759419e-01 9.558420186505759419e-01 9.558420186505759419e-01 9.558420186505759419e-01 9.493941553813257661e-01 9.493941553813257661e-01 9.493941553813257661e-01 9.493941553813257661e-01 9.292093023255814099e-01


==> images/rademacher_0.5_5/results_calculations/standard_count_.txt <==
2.419000000000000000e+03 2.419000000000000000e+03 2.419000000000000000e+03 2.419000000000000000e+03 2.882000000000000000e+03 2.882000000000000000e+03 2.882000000000000000e+03 2.882000000000000000e+03 3.251000000000000000e+03 3.251000000000000000e+03 3.251000000000000000e+03 3.251000000000000000e+03 3.646000000000000000e+03 3.646000000000000000e+03 3.646000000000000000e+03 3.646000000000000000e+03 4.209000000000000000e+03 4.209000000000000000e+03 4.209000000000000000e+03 4.209000000000000000e+03 2.150000000000000000e+04


==> images/rademacher_0.5_7/config.json <==
{
    "batch_size": 32,
    "bnn_config": null,
    "data_path": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/synthetic",
    "data_path_eval": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/gtsrb/eval",
    "data_path_ood": "/zf/frd01/projects/zf_ai_lab_share_1/datasets/tsrd/tsrd-train",
    "data_size_reduction_adv_eval": 1,
    "ensemble_amount": 1,
    "eval_type": "all",
    "mc_dropout_iter": 1,
    "mc_dropout_rate": 0.1,
    "model_names": [
        "ResNet18_standard"
    ],
    "model_style": "softmax",
    "noise_samples": 7,
    "noise_strength": 0.5,
    "noise_type": "rademacher",
    "num_workers": 16,
    "preprocessing_style": "standard",
    "pth_model_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/standard",
    "save_path": "/zf/frd01/projects/zf_ai_lab_share_1/projects/physical_attacks/confidence/results_plots/ResNet18/noise_uncertainty/iv22/rademacher_0.5_7",
    "seed": 42,
    "should_load_results": false,
    "should_reduce_model_names_in_plot": false,
    "show_plots": false,
    "temperature_learning_rate": 0.1,
    "uncertainty_type": "noise",
    "use_mc_dropout": false,
    "use_temperature_scaling": false
}

==> images/rademacher_0.5_7/metrics.txt <==
Standard accuracy results :
	ResNet18_standard: 0.9292093023255814
 OOD uncertainty results :
	ResNet18_standard: 0.9518354590335855
Adversarial uncertainty results :
	ResNet18_standard: 0.9188731575113018


==> images/rademacher_0.5_7/results_calculations/adversarial_accuracy_.txt <==
9.292093023255814099e-01 2.258139534883721045e-01 6.469767441860464763e-02 3.883720930232557877e-02 3.455813953488372225e-02 3.386046511627906902e-02 3.353488372093023362e-02 3.330232558139534921e-02 3.306976744186046480e-02 3.302325581395348930e-02 3.265116279069767147e-02


==> images/rademacher_0.5_7/results_calculations/adversarial_confidence_.txt <==
8.476536754120227446e-01 8.862383445030035389e-01 9.201253466938816850e-01 9.294808154882386875e-01 9.321319775692251675e-01 9.322382877261139456e-01 9.320057307842165573e-01 9.320655299341955580e-01 9.315804801763489795e-01 9.320522384643554759e-01 9.320323058727175702e-01


==> images/rademacher_0.5_7/results_calculations/adversarial_uncertainty_.txt <==
1.455090452719025873e-01 6.183403419469887807e-02 1.821931226961136935e-02 5.096378370942872271e-03 1.920297975551463025e-03 1.328935701505675219e-03 1.328935475802820810e-03 1.275779225063002412e-03 1.382091155701388203e-03 1.355512957980334722e-03 1.382090711452847688e-03


==> images/rademacher_0.5_7/results_calculations/ood_uncertainty_.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 1.428570747375488281e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 2.857142686843872070e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 4.285714030265808105e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 5.714285373687744141e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 7.142857313156127930e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 8.571428656578063965e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01 9.999989867210388184e-01


==> images/rademacher_0.5_7/results_calculations/standard_accuracy_.txt <==
9.711159737417942583e-01 9.711159737417942583e-01 9.711159737417942583e-01 9.642724227763305178e-01 9.642724227763305178e-01 9.642724227763305178e-01 9.617985125084516085e-01 9.617985125084516085e-01 9.617985125084516085e-01 9.582043343653250389e-01 9.582043343653250389e-01 9.582043343653250389e-01 9.546228020419739169e-01 9.546228020419739169e-01 9.546228020419739169e-01 9.525895387786652568e-01 9.525895387786652568e-01 9.525895387786652568e-01 9.486184060287736752e-01 9.486184060287736752e-01 9.292093023255814099e-01


==> images/rademacher_0.5_7/results_calculations/standard_count_.txt <==
2.285000000000000000e+03 2.285000000000000000e+03 2.285000000000000000e+03 2.687000000000000000e+03 2.687000000000000000e+03 2.687000000000000000e+03 2.958000000000000000e+03 2.958000000000000000e+03 2.958000000000000000e+03 3.230000000000000000e+03 3.230000000000000000e+03 3.230000000000000000e+03 3.526000000000000000e+03 3.526000000000000000e+03 3.526000000000000000e+03 3.881000000000000000e+03 3.881000000000000000e+03 3.881000000000000000e+03 4.379000000000000000e+03 4.379000000000000000e+03 2.150000000000000000e+04

